Serinv: A Scalable Library for the Selected Inversion of Block-Tridiagonal with Arrowhead Matrices

The inversion of structured sparse matrices is a key but computationally and memory-intensive operation in many scientific applications. There are cases, however, where only particular entries of the full inverse are required. This has motivated the development of so-called selected-inversion algorithms, capable of computing only specific elements of the full inverse. Currently, most of them are either shared-memory codes or limited to CPU implementations. Here, we introduce Serinv, a scalable library providing distributed, GPU-based algorithms for the selected inversion and Cholesky decomposition of positive-definite, block-tridiagonal arrowhead matrices. This matrix class is highly relevant in statistical climate modeling and materials science applications. The performance of Serinv is demonstrated on synthetic and real datasets from statistical air temperature prediction models. In our numerical tests, Serinv achieves 32.3% strong and 47.2% weak scaling efficiency and up to two orders of magnitude speedup over the sparse direct solvers PARDISO and MUMPS on 16 GPUs.

==> README.txt <==
Compile as:
latex conference
bibtex conference
latex conference
latex conference

Now you have a dvi file. Get a ps file as:
dvips -t letter -o conference.ps -Pdf -G0 conference.dvi

Now you have a ps file. Get a pdf as:
ps2pdf conference.ps
